Efficient Generalized Temporal Pattern Mining in Big Time Series Using Mutual Information

Big time series are increasingly available from an ever wider range of IoT-enabled sensors deployed in various environments. Significant insights can be gained by mining temporal patterns from these time series. Temporal pattern mining (TPM) extends traditional pattern mining by adding event time intervals into extracted patterns, making them more expressive at the expense of increased time and space complexities. Besides frequent temporal patterns (FTPs), which occur frequently in the entire dataset, another useful type of temporal patterns are so-called rare temporal patterns (RTPs), which appear rarely but with high confidence. Mining rare temporal patterns yields additional challenges. For FTP mining, the temporal information and complex relations between events already create an exponential search space. For RTP mining, the support measure is set very low, leading to a further combinatorial explosion and potentially producing too many uninteresting patterns. Thus, there is a need for a generalized approach which can mine both frequent and rare temporal patterns. This paper presents our Generalized Temporal Pattern Mining from Time Series (GTPMfTS) approach with the following specific contributions: (1) The end-to-end GTPMfTS process taking time series as input and producing frequent/rare temporal patterns as output. (2) The efficient Generalized Temporal Pattern Mining (GTPM) algorithm mines frequent and rare temporal patterns using efficient data structures for fast retrieval of events and patterns during the mining process, and employs effective pruning techniques for significantly faster mining. (3) An approximate version of GTPM that uses mutual information, a measure of data correlation, to prune unpromising time series from the search space.

==> data/tikz/data_using.csv <==
,x,boiler,co2,boiler_time,co2_time,
12.00.00 AM,1,0,0.8,-0.162528529,0.831268129,1.011520482
12.05.00 AM,2,0,0.8,-0.170641522,0.809593014,1.003926888
12.10.00 AM,3,0,0.8,-0.198643715,0.83625651,1.049306709
12.15.00 AM,4,0,0.8,-0.159572118,0.803030761,1.002892753
12.20.00 AM,5,0,0.8,-0.194604365,0.824241686,1.033726538
12.25.00 AM,6,0,0.9,-0.193177307,0.925744834,1.02133593
12.30.00 AM,7,0,0.9,-0.161630831,0.916588233,1.042663419
12.35.00 AM,8,0,0.9,-0.162684688,0.922054924,1.043848186
12.40.00 AM,9,0,1.01,-0.199389101,1.019409866,1.014093743
12.45.00 AM,10,0,1.01,-0.168711982,1.037577338,1.065315911
12.50.00 AM,11,0,1.01,-0.186847924,1.054789129,1.072221572
12.55.00 AM,12,0,1.02,-0.166850371,1.035593087,1.056142517
1.00.00 AM,13,0,1.02,-0.185505141,1.050819791,1.062354233
1.05.00 AM,14,0,1.02,-0.191690914,1.059943703,1.061195728
1.10.00 AM,15,0,1.04,-0.158927409,1.045421529,1.07242286
1.15.00 AM,16,0,1.04,-0.175377294,1.064625407,1.082556772
1.20.00 AM,17,0,1.04,-0.183902322,1.050740687,1.066057653
1.25.00 AM,18,0,1.05,-0.186261482,1.089449053,1.082130823
1.30.00 AM,19,0,1.05,-0.156233558,1.091377515,1.06320924
1.35.00 AM,20,0,1.05,-0.197122956,1.097502585,1.08097809
1.40.00 AM,21,0,1.05,-0.160992608,1.054614486,1.082956898
1.45.00 AM,22,0,1.05,-0.178521139,1.088555021,1.090844109
1.50.00 AM,23,0,1.1,-0.166982856,1.13144374,1.10540854
1.55.00 AM,24,0,1.13,-0.195506232,1.139078051,1.130166031
2.00.00 AM,25,0,1.2,-0.167133223,1.217260998,1.154068245
2.05.00 AM,26,0,1.2,-0.154294874,1.2482823,1.152225319
2.10.00 AM,27,0,1.3,-0.199710581,1.348119431,1.164762117
2.15.00 AM,28,0,1.35,-0.189219259,1.383555217,1.180688342
2.20.00 AM,29,0,1.35,-0.181554831,1.372602225,1.19966264
2.25.00 AM,30,0,1.35,-0.158870091,1.357598234,1.189501082
2.30.00 AM,31,0,1.35,-0.159363374,1.37744319,1.15395427
2.35.00 AM,32,0,1.5,-0.152314896,1.549743811,1.198797286
2.40.00 AM,33,0,1.5,-0.161066382,1.508053886,1.186255145
2.45.00 AM,34,0,1.5,-0.194821751,1.523783929,1.235595378
2.50.00 AM,35,0,1.55,-0.150581887,1.596104715,1.235252947
2.55.00 AM,36,0,1.55,-0.15420473,1.553754505,1.266830984
3.00.00 AM,37,0,1.55,-0.169683342,1.591387048,1.272675691
3.05.00 AM,38,0,1.55,-0.190945065,1.551719249,1.266747812
3.10.00 AM,39,0,1.6,-0.153090553,1.618734213,1.264500057
3.15.00 AM,40,0,1.6,-0.183831881,1.630064235,1.271232174
3.20.00 AM,41,0,1.6,-0.159003507,1.632964629,1.298087366
3.25.00 AM,42,0,1.6,-0.162419165,1.629130557,1.264698225
3.30.00 AM,43,0,1.7,-0.163513663,1.711289241,1.29982733
3.35.00 AM,44,0,1.7,-0.171574053,1.715891806,1.26388452
3.40.00 AM,45,0,1.7,-0.186824488,1.739384315,1.289326498
3.45.00 AM,46,0,1.7,-0.18366007,1.729782052,1.266545484
3.50.00 AM,47,0,1.7,-0.193670503,1.712403346,1.272549041
3.55.00 AM,48,0,1.8,-0.181762699,1.832083954,1.297261992
4.00.00 AM,49,0,1.8,-0.186643793,1.825387802,1.43647345
4.05.00 AM,50,0,1.8,-0.18863141,1.829264532,1.417486732
4.10.00 AM,51,0,1.8,-0.154965033,1.839360585,1.44452188
4.15.00 AM,52,0,1.9,-0.185202694,1.93015474,1.438281767
4.20.00 AM,53,0,1.9,-0.156916052,1.93774284,1.427801734
4.25.00 AM,54,0,1.9,-0.159952564,1.941320021,1.408464992
4.30.00 AM,55,0,1.9,-0.176360232,1.948808753,1.443562858
4.35.00 AM,56,0,1.95,-0.153643575,1.964937053,1.434910758
4.40.00 AM,57,0,1.95,-0.185305096,1.976611507,1.431607571
4.45.00 AM,58,0,1.95,-0.192772843,1.998754498,1.415527372
4.50.00 AM,59,0,1.95,-0.171046975,1.976437583,1.441053221
4.55.00 AM,60,0,1.95,-0.152105671,1.978579405,1.438104895
5.00.00 AM,61,0,1.95,-0.196419917,1.954736447,1.537915639
5.05.00 AM,62,0,1.95,-0.198991915,1.970186857,1.531629944
5.10.00 AM,63,0,1.95,-0.162359408,1.972584463,1.5135838
5.15.00 AM,64,0,2,-0.161062457,2.046463947,1.503923861
5.20.00 AM,65,0,2,-0.183953097,2.047982907,1.504056647
5.25.00 AM,66,0,2,-0.155034103,2.036581147,1.519653528
5.30.00 AM,67,0,2,-0.19960168,2.017530718,1.517684316
5.35.00 AM,68,0,2,-0.190344445,2.027555649,1.514569767
5.40.00 AM,69,0,2,-0.152991469,2.000389607,1.524179906
5.45.00 AM,70,0,2,-0.174211028,2.040516831,1.502427417
5.50.00 AM,71,0,2,-0.184374802,2.040678246,1.585641928
5.55.00 AM,72,0,2,-0.179322259,2.03745695,1.598335495
6.00.00 AM,73,0,2.15,-0.191061418,2.180896303,1.627001945
6.05.00 AM,74,0,2.15,-0.163677365,2.16884636,1.648210305
6.10.00 AM,75,0,2.15,-0.177003462,2.195270345,1.653199208
6.15.00 AM,76,0,2.15,-0.198479576,2.192277328,1.629450636
6.20.00 AM,77,0,2.15,-0.172967612,2.185499398,1.641692317
6.25.00 AM,78,0,2.15,-0.166024617,2.17144133,1.629424168
6.30.00 AM,79,0,2.15,-0.194886886,2.160118277,1.620900979
6.35.00 AM,80,0,2.2,-0.192752796,2.213831512,1.631754995
6.40.00 AM,81,0,2.2,-0.188470154,2.239382805,1.644283903
6.45.00 AM,82,0,2.2,-0.154432849,2.20758397,1.665199135
6.50.00 AM,83,0,2.2,-0.163930683,2.22132059,1.66640361
6.55.00 AM,84,0,2.2,-0.187449448,2.213040961,1.665635048
7.00.00 AM,85,0.35,2.2,0.176343241,2.222949391,1.682504275
7.05.00 AM,86,0.35,2.2,0.186265778,2.208952801,1.683775171
7.10.00 AM,87,0.35,2.2,0.189782424,2.206161533,1.707208313
7.15.00 AM,88,0.35,2.25,0.157950934,2.288807958,1.702788873
7.20.00 AM,89,0.35,2.25,0.150475893,2.299464471,1.703171177
7.25.00 AM,90,0.35,2.25,0.172123757,2.276132073,1.7143944
7.30.00 AM,91,0.35,2.25,0.19257114,2.255492691,1.728046519
7.35.00 AM,92,0.35,2.25,0.198985208,2.256295988,1.755961178
7.40.00 AM,93,0.35,2.25,0.186961203,2.254534416,1.749610952
7.45.00 AM,94,0.35,2.25,0.176936204,2.271793964,1.730619893
7.50.00 AM,95,0.35,2.2,0.191393757,2.228376866,1.753137608
7.55.00 AM,96,0.35,2.2,0.198351633,2.21808948,1.768578234
8.00.00 AM,97,0.35,2.2,0.153211745,2.211235676,1.781761728
8.05.00 AM,98,0,2.2,-0.16039044,2.236287523,1.759051195
8.10.00 AM,99,0,2.2,-0.193780312,2.207342051,1.769964497
8.15.00 AM,100,0,2.2,-0.158049207,2.236987139,1.774349386
8.20.00 AM,101,0,2.2,-0.190162002,2.224137781,1.729909935
8.25.00 AM,102,0,2.15,-0.19062753,2.189744049,1.742701066
8.30.00 AM,103,0,2.15,-0.196730397,2.152217906,1.697167451
8.35.00 AM,104,0,2.15,-0.184416395,2.159363429,1.688562886
8.40.00 AM,105,0,2.15,-0.152217689,2.195540937,1.687927665
8.45.00 AM,106,0,2.15,-0.150050082,2.19539177,1.698603632
8.50.00 AM,107,0,2.15,-0.169567911,2.161004715,1.72223419
8.55.00 AM,108,0,2.15,-0.171403553,2.152754577,1.652007251
9.00.00 AM,109,0,2.15,-0.191521995,2.185805634,1.641499539
9.05.00 AM,110,0,2.15,-0.159112428,2.197070639,1.632226211
9.10.00 AM,111,0,2.15,-0.181241661,2.185675602,1.65370568
9.15.00 AM,112,0,2.15,-0.177048346,2.193778985,1.651613457
9.20.00 AM,113,0,2.15,-0.156762841,2.156063515,1.633934875
9.25.00 AM,114,0,2.15,-0.172613903,2.187586377,1.665742589
9.30.00 AM,115,0,2.15,-0.150560162,2.154604537,1.65440335
9.35.00 AM,116,0,2.15,-0.184869781,2.194528274,1.66297413
9.40.00 AM,117,0,2.15,-0.173208316,2.193618032,1.653721358
9.45.00 AM,118,0,2.15,-0.156899913,2.182610202,1.633370379
9.50.00 AM,119,0,2.15,-0.170103621,2.183749753,1.634945914
9.55.00 AM,120,0,2.15,-0.156843328,2.165253091,1.646944284
10.00.00 AM,121,0,2.05,-0.193951962,2.054462848,1.609018187
10.05.00 AM,122,0,2.05,-0.189429352,2.054303681,1.534126887
10.10.00 AM,123,0,2.05,-0.174909002,2.070045103,1.531230973
10.15.00 AM,124,0,2,-0.184244121,2.003846634,1.521632808
10.20.00 AM,125,0,2,-0.191930578,2.032568489,1.4886946
10.25.00 AM,126,0,2,-0.19901677,2.009021199,1.49329541
10.30.00 AM,127,0,2,-0.179457038,2.01272748,1.452160062
10.35.00 AM,128,0,1.9,-0.187982357,1.930239205,1.465599258
10.40.00 AM,129,0,1.9,-0.186990831,1.944514875,1.494696202
10.45.00 AM,130,0,1.9,-0.157032242,1.91636929,1.468801124
10.50.00 AM,131,0,1.8,-0.180258644,1.804058183,1.477118282
10.55.00 AM,132,0,1.8,-0.156188538,1.802837224,1.491361929
11.00.00 AM,133,0,1.8,-0.160759387,1.816711301,1.375302967
11.05.00 AM,134,0,1.8,-0.172949481,1.84748947,1.353224067
11.10.00 AM,135,0,1.7,-0.161598685,1.737021544,1.35514188
11.15.00 AM,136,0,1.7,-0.161209125,1.736151732,1.371085324
11.20.00 AM,137,0,1.7,-0.154063408,1.71604263,1.390726779
11.25.00 AM,138,0,1.7,-0.151272774,1.746566416,1.398888074
11.30.00 AM,139,0,1.6,-0.150788776,1.626563147,1.379870804
11.35.00 AM,140,0,1.6,-0.195085202,1.63058703,1.251420982
11.40.00 AM,141,0,1.6,-0.188803226,1.617946225,1.288340978
11.45.00 AM,142,0,1.6,-0.197466062,1.61866792,1.296774911
11.50.00 AM,143,0,1.6,-0.174601586,1.638557774,1.292801262
11.55.00 AM,144,0,1.5,-0.185227101,1.542333735,1.274246814
12.00.00 PM,145,0,1.5,-0.180893783,1.513430134,1.279083606
12.05.00 PM,146,0,1.5,-0.172781826,1.542040765,1.3195156
12.10.00 PM,147,0,1.5,-0.164941617,1.534998467,1.326790966
12.15.00 PM,148,0,1.65,-0.186893626,1.670937747,1.329019359
12.20.00 PM,149,0,1.65,-0.158055096,1.690543993,1.349794881
12.25.00 PM,150,0,1.65,-0.183824059,1.699894501,1.300000681
12.30.00 PM,151,0,1.65,-0.172168272,1.666720213,1.359138729
12.35.00 PM,152,0,1.5,-0.189556318,1.51852285,1.397593871
12.40.00 PM,153,0,1.5,-0.171801943,1.537540823,1.386394719
12.45.00 PM,154,0,1.5,-0.174989731,1.522122434,1.417806719
12.50.00 PM,155,0,1.3,-0.192727954,1.346137587,1.429385055
12.55.00 PM,156,0,1.3,-0.157202491,1.30123487,1.410602448
1.00.00 PM,157,0,1.25,-0.151348914,1.25264444,1.456371566
1.05.00 PM,158,0,1.25,-0.182323732,1.278000077,1.494745804
1.10.00 PM,159,0,1.25,-0.194847605,1.28845856,1.515247885
1.15.00 PM,160,0,1.25,-0.162317142,1.258890736,1.528152132
1.20.00 PM,161,0,1.25,-0.195082876,1.272671801,1.520540861
1.25.00 PM,162,0,1.25,-0.167299524,1.28675676,1.537257162
1.30.00 PM,163,0,1.24,-0.194572513,1.257907945,1.478731811
1.35.00 PM,164,0,1.24,-0.152438891,1.256033079,1.351798946
1.40.00 PM,165,0,1.24,-0.175093295,1.277444357,1.36467023
1.45.00 PM,166,0,1.2,-0.159167511,1.21792064,1.371356247
1.50.00 PM,167,0,1.2,-0.157346269,1.203733498,1.37850961
1.55.00 PM,168,0,1.2,-0.198110334,1.224747354,1.399632846
2.00.00 PM,169,0,1.24,-0.190458411,1.276216697,1.255166186
2.05.00 PM,170,0,1.24,-0.181428427,1.281460382,1.255754383
2.10.00 PM,171,0,1.24,-0.163657288,1.266379347,1.275276718
2.15.00 PM,172,0,1.24,-0.164693765,1.272289773,1.253537652
2.20.00 PM,173,0,1.25,-0.19039194,1.278564871,1.268895383
2.25.00 PM,174,0,1.25,-0.190108333,1.251112874,1.269596134
2.30.00 PM,175,0,1.25,-0.152354326,1.271406535,1.251895011
2.35.00 PM,176,0,1.26,-0.154203856,1.271792455,1.300743065
2.40.00 PM,177,0,1.26,-0.154628878,1.27255765,1.34902451
2.45.00 PM,178,0,1.26,-0.167155801,1.268528909,1.454598419
2.50.00 PM,179,0,1.26,-0.173318389,1.274354171,1.497885192
2.55.00 PM,180,0,1.26,-0.151592323,1.291382909,1.48038642
3.00.00 PM,181,0,1.35,-0.159217634,1.370210729,1.506262715
3.05.00 PM,182,0,1.35,-0.164079393,1.387328294,1.530854021
3.10.00 PM,183,0,1.35,-0.150797177,1.362796522,1.534764262
3.15.00 PM,184,0,1.45,-0.19565021,1.45552068,1.519354959
3.20.00 PM,185,0,1.45,-0.187821046,1.463178418,1.519251903
3.25.00 PM,186,0,1.45,-0.189783614,1.487742501,1.5136318
3.30.00 PM,187,0,1.6,-0.177195629,1.626152246,1.543646307
3.35.00 PM,188,0,1.6,-0.183049812,1.624584126,1.501132104
3.40.00 PM,189,0,1.6,-0.16504241,1.628051275,1.546390962
3.45.00 PM,190,0,1.75,-0.178157403,1.766074417,1.515230222
3.50.00 PM,191,0,1.75,-0.182885944,1.776734253,1.540267729
3.55.00 PM,192,0,1.75,-0.156866072,1.750147085,1.522480352
4.00.00 PM,193,0,1.8,-0.187529031,1.834351135,1.645486169
4.05.00 PM,194,0,1.8,-0.158260373,1.818731235,1.636755288
4.10.00 PM,195,0,1.8,-0.152962159,1.840229229,1.604507198
4.15.00 PM,196,0,1.9,-0.187791388,1.936706734,1.618353863
4.20.00 PM,197,0,1.9,-0.191787407,1.944735891,1.617780017
4.25.00 PM,198,0,1.9,-0.150747642,1.908036352,1.636855247
4.30.00 PM,199,0,2,-0.180402268,2.031279514,1.609856495
4.35.00 PM,200,0,2,-0.189122678,2.042359167,1.623543043
4.40.00 PM,201,0,2,-0.155759954,2.003863251,1.613978425
4.45.00 PM,202,0,2,-0.150584322,2.007105388,1.63982223
4.50.00 PM,203,0,2.1,-0.164734448,2.103537092,1.620866152
4.55.00 PM,204,0,2.1,-0.19533942,2.100166766,1.605436037
5.00.00 PM,205,0,2.1,-0.150697677,2.104115334,1.765911255
5.05.00 PM,206,0,2.1,-0.187461264,2.105728514,1.781473626
5.10.00 PM,207,0,2.1,-0.163992565,2.133512528,1.808634583
5.15.00 PM,208,0,2.1,-0.151809098,2.127810219,1.849104388
5.20.00 PM,209,0,2.1,-0.191820479,2.138551146,1.830478794
5.25.00 PM,210,0,2.2,-0.18109181,2.246122654,1.832245698
5.30.00 PM,211,0,2.2,-0.185062942,2.240414595,1.924807366
5.35.00 PM,212,0,2.2,-0.177414021,2.246467393,1.926963495
5.40.00 PM,213,0,2.2,-0.198774582,2.209232854,1.920571418
5.45.00 PM,214,0,2.4,-0.152430065,2.416278439,1.9447517
5.50.00 PM,215,0,2.4,-0.168584028,2.405841491,1.913304664
5.55.00 PM,216,0,2.4,-0.160857759,2.448835333,1.943412266
6.00.00 PM,217,0,2.4,-0.192690696,2.449639375,1.925631531
6.05.00 PM,218,0,2.55,-0.19781175,2.584504124,1.938653503
6.10.00 PM,219,0,2.55,-0.16552319,2.554002342,1.964104847
6.15.00 PM,220,0,2.55,-0.160604468,2.582796366,1.996065985
6.20.00 PM,221,0,2.55,-0.169460089,2.556033153,1.984759501
6.25.00 PM,222,0,2.6,-0.154664047,2.627089053,1.975711152
6.30.00 PM,223,0,2.6,-0.152966048,2.602058734,2.054641164
6.35.00 PM,224,0,2.6,-0.190963428,2.645518307,2.071043231
6.40.00 PM,225,0,2.6,-0.155198633,2.620806455,2.084141709
6.45.00 PM,226,0,2.6,-0.1787338,2.637830613,2.074302151
6.50.00 PM,227,0,2.6,-0.155791261,2.6107552,2.195814433
6.55.00 PM,228,0,2.6,-0.19210625,2.630636991,2.171911722
7.00.00 PM,229,0,2.7,-0.173170708,2.702821514,2.191507731
7.05.00 PM,230,0,2.7,-0.181130597,2.716918582,2.196720711
7.10.00 PM,231,0,2.7,-0.198261354,2.721993865,2.19707856
7.15.00 PM,232,0,2.7,-0.197639637,2.703337828,2.15377285
7.20.00 PM,233,0,2.7,-0.150747304,2.709043687,2.181504406
7.25.00 PM,234,0,2.8,-0.183144723,2.831624495,2.158236575
7.30.00 PM,235,0,2.8,-0.197303094,2.823752737,2.192972684
7.35.00 PM,236,0,2.8,-0.169568825,2.834795222,2.165389549
7.40.00 PM,237,0,2.8,-0.156077675,2.805538436,2.110489657
7.45.00 PM,238,0,2.8,-0.166718417,2.839010157,2.123641997
7.50.00 PM,239,0,2.8,-0.189573175,2.812496377,2.134455598
7.55.00 PM,240,0,2.8,-0.168680763,2.840434872,2.122134234
8.00.00 PM,241,0,2.8,-0.154045108,2.84233104,2.140806188
8.05.00 PM,242,0,2.8,-0.15512852,2.821167796,2.08024579
8.10.00 PM,243,0,2.8,-0.190793249,2.844998572,2.078110878
8.15.00 PM,244,0,2.8,-0.172854491,2.824014056,2.075777237
8.20.00 PM,245,0,2.8,-0.163635755,2.811128804,2.072412715
8.25.00 PM,246,0,2.8,-0.161039864,2.824379331,1.9622576
8.30.00 PM,247,0,2.8,-0.180391809,2.848286854,1.952338712
8.35.00 PM,248,0,2.7,-0.159362476,2.737985839,1.993461798
8.40.00 PM,249,0,2.7,-0.151257257,2.71320183,1.993657535
8.45.00 PM,250,0,2.7,-0.190232447,2.729768247,1.957664136
8.50.00 PM,251,0,2.7,-0.187624239,2.720426784,1.92773628
8.55.00 PM,252,0,2.7,-0.197341668,2.733903241,1.926284564
9.00.00 PM,253,0,2.7,-0.16331958,2.748086087,1.860658958
9.05.00 PM,254,0,2.6,-0.170745248,2.625062646,1.899932276
9.10.00 PM,255,0,2.6,-0.150563757,2.638131528,1.878869627
9.15.00 PM,256,0,2.6,-0.191676164,2.637371216,1.880280795
9.20.00 PM,257,0,2.6,-0.17535422,2.639192869,1.817121683
9.25.00 PM,258,0,2.5,-0.152449402,2.527628077,1.81410772
9.30.00 PM,259,0,2.5,-0.157366233,2.502637233,1.838775166
9.35.00 PM,260,0,2.5,-0.178789782,2.540573449,1.840795331
9.40.00 PM,261,0,2.5,-0.188330148,2.532000664,1.758632304
9.45.00 PM,262,0,2.4,-0.167914912,2.418720399,1.774686422
9.50.00 PM,263,0,2.4,-0.181761362,2.444145925,1.78784298
9.55.00 PM,264,0,2.4,-0.179993279,2.416947998,1.768197799
10.00.00 PM,265,0,2.4,-0.1786225,2.436566724,1.775422594
10.05.00 PM,266,0,2.3,-0.189096127,2.340739023,1.625677807
10.10.00 PM,267,0,2.2,-0.179196015,2.223208178,1.605172833
10.15.00 PM,268,0,2.2,-0.194978193,2.234499271,1.639270862
10.20.00 PM,269,0,2.2,-0.162823266,2.224679216,1.609859221
10.25.00 PM,270,0,2.2,-0.161832809,2.244189647,1.639467422
10.30.00 PM,271,0,2.2,-0.152487474,2.221865487,1.639896136
10.35.00 PM,272,0,2.1,-0.161314703,2.110429871,1.641729926
10.40.00 PM,273,0,2.1,-0.165859141,2.104242526,1.564600281
10.45.00 PM,274,0,2,-0.182488128,2.013092153,1.599237449
10.50.00 PM,275,0,2,-0.195967268,2.006988355,1.592535444
10.55.00 PM,276,0,1.9,-0.171185876,1.921785511,1.510956704
11.00.00 PM,277,0,1.9,-0.173821532,1.948879485,1.540218448
11.05.00 PM,278,0,1.9,-0.190538409,1.907389517,1.506519135
11.10.00 PM,279,0,1.8,-0.195982313,1.835396606,1.437955591
11.15.00 PM,280,0,1.8,-0.180090608,1.844516097,1.427103481
11.20.00 PM,281,0,1.8,-0.163066229,1.826676059,1.429776975
11.25.00 PM,282,0,1.7,-0.154243726,1.719208801,1.320101281
11.30.00 PM,283,0,1.7,-0.163814523,1.736141969,1.321000114
11.35.00 PM,284,0,1.7,-0.185711861,1.746681949,1.303184682
11.40.00 PM,285,0,1.6,-0.194368678,1.623056326,1.291877445
11.45.00 PM,286,0,1.6,-0.190323067,1.604859369,1.30568005
11.50.00 PM,287,0,1.6,-0.177524353,1.61425185,1.268106551
11.55.00 PM,288,0,1.6,-0.16120178,1.615064074,1.280131372
12.00.00 AM,289,0,1.4,-0.189432665,1.423642674,1.291964075
12.05.00 AM,290,0,1.4,-0.190608533,1.435886199,1.238669064
12.10.00 AM,291,0,1.4,-0.169082078,1.41920048,1.236138514
12.15.00 AM,292,0,1.35,-0.162034607,1.359505659,1.227590756
12.20.00 AM,293,0,1.35,-0.170716177,1.386293227,1.221915741
12.25.00 AM,294,0,1.3,-0.198331782,1.347744058,1.203216181
12.30.00 AM,295,0,1.3,-0.171494785,1.315487446,1.206335205
12.35.00 AM,296,0,1.1,-0.181498272,1.133857542,1.212624933
12.40.00 AM,297,0,1.1,-0.191098133,1.145788264,1.246447985
12.45.00 AM,298,0,1.1,-0.190190547,1.139763344,1.234481372
12.50.00 AM,299,0,1.1,-0.155870089,1.101358359,1.214998926
12.55.00 AM,300,0,1,-0.163640417,1.011964167,1.237830621
1.00.00 AM,301,0,1,-0.181544005,1.049463953,1.212207423
1.05.00 AM,302,0,0.8,-0.167263622,0.81511568,1.208501524
1.10.00 AM,303,0,0.8,-0.178164831,0.842224656,1.106300376
1.15.00 AM,304,0,0.8,-0.156266533,0.803897828,1.107011847
1.20.00 AM,305,0,0.8,-0.156282315,0.8045071,1.142549159
1.25.00 AM,306,0,0.8,-0.177321558,0.830906672,1.135346933
1.30.00 AM,307,0,0.8,-0.155515792,0.844334245,1.100871365
1.35.00 AM,308,0,0.8,-0.196246799,0.819690263,1.144422598
1.40.00 AM,309,0,0.8,-0.196379262,0.836099021,1.102776804
1.45.00 AM,310,0,1,-0.177354674,1.023674593,1.087280133
1.50.00 AM,311,0,1,-0.154194166,1.03209626,1.093400665
1.55.00 AM,312,0,1,-0.196717607,1.003114605,1.009900032
2.00.00 AM,313,0,1,-0.179735898,1.043148517,1.041919187
2.05.00 AM,314,0,1.1,-0.180292073,1.125990301,1.037016904
2.10.00 AM,315,0,1.1,-0.198205207,1.13789804,1.030303851
2.15.00 AM,316,0,1.1,-0.190862992,1.117775239,1.003526018
2.20.00 AM,317,0,1.25,-0.181961192,1.28006933,1.027731084
2.25.00 AM,318,0,1.25,-0.197432878,1.27751417,1.02920084
2.30.00 AM,319,0,1.25,-0.151634458,1.265444164,1.029247598
2.35.00 AM,320,0,1.3,-0.153234887,1.326814032,1.004674321
2.40.00 AM,321,0,1.3,-0.192393522,1.340817295,1.043717272
2.45.00 AM,322,0,1.4,-0.198518035,1.443865095,1.034270034
2.50.00 AM,323,0,1.4,-0.189208899,1.429794803,1.00568274
2.55.00 AM,324,0,1.5,-0.160995213,1.540810152,1.020709904
3.00.00 AM,325,0,1.5,-0.198280805,1.508430705,1.048445283
3.05.00 AM,326,0,1.6,-0.182467513,1.621763729,1.029959615
3.10.00 AM,327,0,1.6,-0.170871355,1.641941894,1.012144015
3.15.00 AM,328,0,1.6,-0.151662738,1.612014436,1.038297878
3.20.00 AM,329,0,1.6,-0.191900305,1.602245721,1.124772638
3.25.00 AM,330,0,1.6,-0.188757636,1.607196319,1.135572278
3.30.00 AM,331,0,1.7,-0.154922918,1.745183438,1.125134691
3.35.00 AM,332,0,1.7,-0.155250936,1.728014908,1.113320657
3.40.00 AM,333,0,1.7,-0.150361282,1.715676312,1.191752495
3.45.00 AM,334,0,1.7,-0.164486561,1.745468985,1.195981388
3.50.00 AM,335,0,1.7,-0.172799306,1.737373494,1.182790643
3.55.00 AM,336,0,1.8,-0.158451467,1.813776022,1.19204485
4.00.00 AM,337,0,1.8,-0.157899572,1.848014696,1.276996327
4.05.00 AM,338,0,1.8,-0.197350518,1.842218547,1.260640441
4.10.00 AM,339,0,1.8,-0.189097511,1.822786015,1.269260636
4.15.00 AM,340,0,1.9,-0.187226048,1.915032177,1.288823823
4.20.00 AM,341,0,1.9,-0.198544277,1.936188317,1.254186256
4.25.00 AM,342,0,1.9,-0.19320622,1.927159349,1.289570081
4.30.00 AM,343,0,1.9,-0.18617879,1.911891949,1.288427046
4.35.00 AM,344,0,2,-0.192085106,2.001437918,1.330197506
4.40.00 AM,345,0,2,-0.155917491,2.03055927,1.308416355
4.45.00 AM,346,0,2,-0.197257959,2.039610388,1.303297994
4.50.00 AM,347,0,2,-0.18956829,2.026184823,1.301023758
4.55.00 AM,348,0,2.1,-0.158967609,2.113841254,1.340463115
5.00.00 AM,349,0,2.1,-0.182626071,2.115699349,1.449325878
5.05.00 AM,350,0,2.1,-0.153203586,2.105800143,1.403748362
5.10.00 AM,351,0,2.1,-0.196198069,2.146519638,1.459823515
5.15.00 AM,352,0,2.1,-0.194486411,2.115957108,1.495470651
5.20.00 AM,353,0,2.1,-0.165422421,2.142369703,1.541147601
5.25.00 AM,354,0,2.15,-0.181813226,2.161450271,1.538200437
5.30.00 AM,355,0,2.15,-0.185757883,2.171098093,1.504337623
5.35.00 AM,356,0,2.15,-0.168585361,2.174999041,1.521827713
5.40.00 AM,357,0,2.15,-0.190834654,2.191295367,1.549386253
5.45.00 AM,358,0,2.15,-0.156175652,2.179238773,1.519801663
5.50.00 AM,359,0,2.15,-0.165374252,2.188775054,1.545622568
5.55.00 AM,360,0,2.15,-0.198542405,2.184179154,1.519332951
6.00.00 AM,361,0.35,2.15,0.178588399,2.162938479,1.701731365
6.05.00 AM,362,0.35,2.25,0.196050901,2.270406719,1.709230016
6.10.00 AM,363,0.35,2.25,0.159283841,2.274063616,1.728302125
6.15.00 AM,364,0.35,2.25,0.18135343,2.269213665,1.71679099
6.20.00 AM,365,0.35,2.25,0.15360761,2.260175272,1.722024321
6.25.00 AM,366,0.35,2.25,0.173243538,2.299099969,1.702982513
6.30.00 AM,367,0.35,2.25,0.158713757,2.275767205,1.742137278
6.35.00 AM,368,0.35,2.25,0.158628147,2.250447561,1.747673683
6.40.00 AM,369,0.35,2.25,0.19784997,2.278850961,1.702915899
6.45.00 AM,370,0.35,2.25,0.163261629,2.258860339,1.74693288
6.50.00 AM,371,0.35,2.25,0.188841088,2.279987961,1.719823316
6.55.00 AM,372,0.35,2.27,0.17578185,2.316812937,1.719776567
7.00.00 AM,373,0.35,2.27,0.198447033,2.310802616,1.755060344
7.05.00 AM,374,0,2.27,-0.158434406,2.271901886,1.742635793
7.10.00 AM,375,0,2.27,-0.198885382,2.278305484,1.760983353
7.15.00 AM,376,0,2.27,-0.180922978,2.301976829,1.763839723
7.20.00 AM,377,0,2.28,-0.177084733,2.31277241,1.739098127
7.25.00 AM,378,0,2.28,-0.175499304,2.314010797,1.795277836
7.30.00 AM,379,0,2.28,-0.161507096,2.288926732,1.789377476
7.35.00 AM,380,0,2.28,-0.196788901,2.307971071,1.787748566
7.40.00 AM,381,0,2.28,-0.196276038,2.287294584,1.777085735
7.45.00 AM,382,0,2.28,-0.179926652,2.327837534,1.795863304
7.50.00 AM,383,0,2.28,-0.198925657,2.290018571,1.791099029
7.55.00 AM,384,0,2.28,-0.188361934,2.312371907,1.751190463
8.00.00 AM,385,0,2.25,-0.150174131,2.27938649,1.779181771
8.05.00 AM,386,0,2.25,-0.188291049,2.268428878,1.751421118
8.10.00 AM,387,0,2.25,-0.193225401,2.27855672,1.777512146
8.15.00 AM,388,0,2.25,-0.19352288,2.265394389,1.762519851
8.20.00 AM,389,0,2.25,-0.19546715,2.270079151,1.790562495
8.25.00 AM,390,0,2.25,-0.182314021,2.291117335,1.753691866
8.30.00 AM,391,0,2.25,-0.17429634,2.28059961,1.761906141
8.35.00 AM,392,0,2.25,-0.172628782,2.263644561,1.755267379
8.40.00 AM,393,0,2.15,-0.181671755,2.183498849,1.741662529
8.45.00 AM,394,0,2.15,-0.199679992,2.194327552,1.763834908
8.50.00 AM,395,0,2.15,-0.166242961,2.188959468,1.742189877
8.55.00 AM,396,0,2.15,-0.150634654,2.193406183,1.749985247
9.00.00 AM,397,0,2.15,-0.159576435,2.185340064,1.660420859
9.05.00 AM,398,0,2.15,-0.174962372,2.157826593,1.681933368
9.10.00 AM,399,0,2.15,-0.175999626,2.176632518,1.690542671
9.15.00 AM,400,0,2.1,-0.174151358,2.130370082,1.662225555
9.20.00 AM,401,0,2.1,-0.16514673,2.139206476,1.644414869
9.25.00 AM,402,0,2.1,-0.179135495,2.120476826,1.616263897
9.30.00 AM,403,0,2.1,-0.193463923,2.146104562,1.624892152
9.35.00 AM,404,0,2.1,-0.161627736,2.127940528,1.585279399
9.40.00 AM,405,0,2,-0.185395735,2.026681102,1.597737878
9.45.00 AM,406,0,2,-0.152796194,2.03428082,1.58245119
9.50.00 AM,407,0,2,-0.184527519,2.01876578,1.586604269
9.55.00 AM,408,0,2,-0.199031092,2.003831792,1.593339248
10.00.00 AM,409,0,2,-0.197063252,2.022845645,1.459708897
10.05.00 AM,410,0,2,-0.17380569,2.021886866,1.45218613
10.10.00 AM,411,0,1.95,-0.175122096,1.95169553,1.492141288
10.15.00 AM,412,0,1.95,-0.182123508,1.995449221,1.456727781
10.20.00 AM,413,0,1.95,-0.170494925,1.985887314,1.465322632
10.25.00 AM,414,0,1.95,-0.177926703,1.994396257,1.498407921
10.30.00 AM,415,0,1.8,-0.154785493,1.820950786,1.468267006
10.35.00 AM,416,0,1.8,-0.19861467,1.835134265,1.383005281
10.40.00 AM,417,0,1.8,-0.172283327,1.847893551,1.353856232
10.45.00 AM,418,0,1.75,-0.172740639,1.7871849,1.398371448
10.50.00 AM,419,0,1.75,-0.17035813,1.756901086,1.3864753
10.55.00 AM,420,0,1.75,-0.179741403,1.755150393,1.392165726
11.00.00 AM,421,0,1.75,-0.191486318,1.766469777,1.374225367
11.05.00 AM,422,0,1.75,-0.184754413,1.786294457,1.359555609
11.10.00 AM,423,0,1.65,-0.182968648,1.697808644,1.348961533
11.15.00 AM,424,0,1.65,-0.154087456,1.662733409,1.341683459
11.20.00 AM,425,0,1.65,-0.1971762,1.655096968,1.313812886
11.25.00 AM,426,0,1.65,-0.19800868,1.654543703,1.330006226
11.30.00 AM,427,0,1.65,-0.191055257,1.665842265,1.346787884
11.35.00 AM,428,0,1.65,-0.198593517,1.658456412,1.250315078
11.40.00 AM,429,0,1.6,-0.18412489,1.640085962,1.278542655
11.45.00 AM,430,0,1.6,-0.177785985,1.622413011,1.252337478
11.50.00 AM,431,0,1.6,-0.191493967,1.604434409,1.262330502
11.55.00 AM,432,0,1.6,-0.150781085,1.624486522,1.281153488
12.00.00 PM,433,0,1.6,-0.169515037,1.624268942,1.257333625
12.05.00 PM,434,0,1.6,-0.167769759,1.630760948,1.299572592
12.10.00 PM,435,0,1.6,-0.196990397,1.642234939,1.288893944
12.15.00 PM,436,0,1.55,-0.176284377,1.599382137,1.277890988
12.20.00 PM,437,0,1.55,-0.198443871,1.571027695,1.279209097
12.25.00 PM,438,0,1.55,-0.155213597,1.596580455,1.284510653
12.30.00 PM,439,0,1.5,-0.150732519,1.531250851,1.284811118
12.35.00 PM,440,0,1.5,-0.173424519,1.548493359,1.294513979
12.40.00 PM,441,0,1.5,-0.168929297,1.523062714,1.262908355
12.45.00 PM,442,0,1.5,-0.174747407,1.54726029,1.2514067
12.50.00 PM,443,0,1.5,-0.169010546,1.502540365,1.282447338
12.55.00 PM,444,0,1.5,-0.183482447,1.529596291,1.259628336
1.00.00 PM,445,0,1.45,-0.154701175,1.499833609,1.293956719
1.05.00 PM,446,0,1.45,-0.168357607,1.462081699,1.299077685
1.10.00 PM,447,0,1.4,-0.154084464,1.412382137,1.269025728
1.15.00 PM,448,0,1.4,-0.177764649,1.418027764,1.284935899
1.20.00 PM,449,0,1.4,-0.179807743,1.404787321,1.264104087
1.25.00 PM,450,0,1.3,-0.163192742,1.300737201,1.30874055
1.30.00 PM,451,0,1.3,-0.153073476,1.312261669,1.31786524
1.35.00 PM,452,0,1.3,-0.167461807,1.326235133,1.322280419
1.40.00 PM,453,0,1.3,-0.166264443,1.334633744,1.301664799
1.45.00 PM,454,0,1.25,-0.151429776,1.278083893,1.312271901
1.50.00 PM,455,0,1.25,-0.165911153,1.297568943,1.337629515
1.55.00 PM,456,0,1.25,-0.169071462,1.291049339,1.333524606
2.00.00 PM,457,0,1.25,-0.155617212,1.280419063,1.309270253
2.05.00 PM,458,0,1.2,-0.192170378,1.236145646,1.377258042
2.10.00 PM,459,0,1.2,-0.189311274,1.226837522,1.352146066
2.15.00 PM,460,0,1.2,-0.190142759,1.233524339,1.350903265
2.20.00 PM,461,0,1.25,-0.181001376,1.259159689,1.391128753
2.25.00 PM,462,0,1.25,-0.177066293,1.282324592,1.382283241
2.30.00 PM,463,0,1.3,-0.155855342,1.321203159,1.380230078
2.35.00 PM,464,0,1.3,-0.191399572,1.337871414,1.464304406
2.40.00 PM,465,0,1.4,-0.158813946,1.400169182,1.487488051
2.45.00 PM,466,0,1.4,-0.152061154,1.444821959,1.461804782
2.50.00 PM,467,0,1.4,-0.185106937,1.422487577,1.489374152
2.55.00 PM,468,0,1.5,-0.183387443,1.528929529,1.455581643
3.00.00 PM,469,0,1.5,-0.16817955,1.518695808,1.495809479
3.05.00 PM,470,0,1.6,-0.159011597,1.639687317,1.468211263
3.10.00 PM,471,0,1.6,-0.187158172,1.632784854,1.499102979
3.15.00 PM,472,0,1.6,-0.172243691,1.645296751,1.458258831
3.20.00 PM,473,0,1.6,-0.189310815,1.624850351,1.453054946
3.25.00 PM,474,0,1.7,-0.182264288,1.723177583,1.474854894
3.30.00 PM,475,0,1.7,-0.162003352,1.72866327,1.465457624
3.35.00 PM,476,0,1.8,-0.150594105,1.830086465,1.497066022
3.40.00 PM,477,0,1.8,-0.154852173,1.83466112,1.464749508
3.45.00 PM,478,0,1.8,-0.156862258,1.80886982,1.486067628
3.50.00 PM,479,0,1.8,-0.156905973,1.819052199,1.495704537
3.55.00 PM,480,0,1.8,-0.158664682,1.813280237,1.482159018
4.00.00 PM,481,0,1.8,-0.176241231,1.842693061,1.485412381
4.05.00 PM,482,0,1.8,-0.179385792,1.823203662,1.490930242
4.10.00 PM,483,0,1.8,-0.193943369,1.82052534,1.469033758
4.15.00 PM,484,0,1.9,-0.197114986,1.901522165,1.474687197
4.20.00 PM,485,0,1.9,-0.169875197,1.906750383,1.496836927
4.25.00 PM,486,0,1.9,-0.155040795,1.911477491,1.464676286
4.30.00 PM,487,0,1.9,-0.15298168,1.932191519,1.475261104
4.35.00 PM,488,0,2.1,-0.194345431,2.102397208,1.495321478
4.40.00 PM,489,0,2.1,-0.161285708,2.123289591,1.51664613
4.45.00 PM,490,0,2.1,-0.187499579,2.135621191,1.519372387
4.50.00 PM,491,0,2.1,-0.171677914,2.109454465,1.50432531
4.55.00 PM,492,0,2.1,-0.177248633,2.148139216,1.535393987
5.00.00 PM,493,0,2.1,-0.199124967,2.144980977,1.534324413
5.05.00 PM,494,0,2.1,-0.170133047,2.103626627,1.562364495
5.10.00 PM,495,0,2.1,-0.171321096,2.132627155,1.563461161
5.15.00 PM,496,0,2.1,-0.198379811,2.108285505,1.572014203
5.20.00 PM,497,0,2.3,-0.167325092,2.328198912,1.666343926
5.25.00 PM,498,0,2.3,-0.193317776,2.306023485,1.675368865
5.30.00 PM,499,0,2.3,-0.166304745,2.338853037,1.681841407
5.35.00 PM,500,0,2.3,-0.187163879,2.300786771,1.700475464
5.40.00 PM,501,0,2.3,-0.187272286,2.307722698,1.749816743
5.45.00 PM,502,0,2.4,-0.161577337,2.434026857,1.725732413
5.50.00 PM,503,0,2.4,-0.17334992,2.419245701,1.730121846
5.55.00 PM,504,0,2.4,-0.185721451,2.438011533,1.773584564
6.00.00 PM,505,0,2.4,-0.184765854,2.410866925,1.764441186
6.05.00 PM,506,0,2.4,-0.192574917,2.422518121,1.759024359
6.10.00 PM,507,0,2.4,-0.16451773,2.434997672,1.778173223
6.15.00 PM,508,0,2.5,-0.173946618,2.542213396,1.790680059
6.20.00 PM,509,0,2.5,-0.18498116,2.5129092,1.798245383
6.25.00 PM,510,0,2.6,-0.168954088,2.648967594,1.753912949
6.30.00 PM,511,0,2.6,-0.168532767,2.648260649,1.837764936
6.35.00 PM,512,0,2.6,-0.184993751,2.606982626,1.812781047
6.40.00 PM,513,0,2.7,-0.166089903,2.716674294,1.813005799
6.45.00 PM,514,0,2.7,-0.197976993,2.713058111,1.814105634
6.50.00 PM,515,0,2.7,-0.173678699,2.747592387,1.832708221
6.55.00 PM,516,0,2.8,-0.169393564,2.838548494,1.947006416
7.00.00 PM,517,0,2.8,-0.191159302,2.807894247,1.900118349
7.05.00 PM,518,0,2.8,-0.172870154,2.847347798,1.909160978
7.10.00 PM,519,0,2.8,-0.161392348,2.840238388,1.921237419
7.15.00 PM,520,0,2.8,-0.151309515,2.800657739,1.908623965
7.20.00 PM,521,0,2.8,-0.174963749,2.833680547,1.911228163
7.25.00 PM,522,0,2.8,-0.151115594,2.845618942,2.054964182
7.30.00 PM,523,0,2.7,-0.195735111,2.735936662,2.085587055
7.35.00 PM,524,0,2.7,-0.188959947,2.733306372,2.095508399
7.40.00 PM,525,0,2.7,-0.172173266,2.707231615,2.075077611
7.45.00 PM,526,0,2.6,-0.168739972,2.601216302,2.080918967
7.50.00 PM,527,0,2.6,-0.155645381,2.632400824,2.195661416
7.55.00 PM,528,0,2.6,-0.18471024,2.638214818,2.199964706
8.00.00 PM,529,0,2.6,-0.168420384,2.644641434,2.166197002
8.05.00 PM,530,0,2.5,-0.185760746,2.545612635,2.182465381
8.10.00 PM,531,0,2.5,-0.16160219,2.539014418,2.172822466
8.15.00 PM,532,0,2.4,-0.196135614,2.435485677,2.197083002
8.20.00 PM,533,0,2.4,-0.164341736,2.435320356,2.182576811
8.25.00 PM,534,0,2.4,-0.196322293,2.441786443,2.16284615
8.30.00 PM,535,0,2.4,-0.168674989,2.419301246,2.078451207
8.35.00 PM,536,0,2.4,-0.15573518,2.415339146,2.07985672
8.40.00 PM,537,0,2.25,-0.186555373,2.255443828,2.09906225
8.45.00 PM,538,0,2.25,-0.150414542,2.290122553,2.089199405
8.50.00 PM,539,0,2.25,-0.16307197,2.270398827,2.030941048
8.55.00 PM,540,0,2.25,-0.19453158,2.283403923,2.018135218
9.00.00 PM,541,0,2.1,-0.181945298,2.111210531,2.01254106
9.05.00 PM,542,0,2.1,-0.19749593,2.144559505,2.018688098
9.10.00 PM,543,0,2.1,-0.189684498,2.129141304,2.011521525
9.15.00 PM,544,0,1.9,-0.156311106,1.91582311,1.954195519
9.20.00 PM,545,0,1.9,-0.16264516,1.924231129,1.974864553
9.25.00 PM,546,0,1.7,-0.198894973,1.70975048,1.96119522
9.30.00 PM,547,0,1.7,-0.176094345,1.711050858,1.956719694
9.35.00 PM,548,0,1.7,-0.190656615,1.743368762,1.999023338
9.40.00 PM,549,0,1.6,-0.184165187,1.604453351,1.988482953
9.45.00 PM,550,0,1.6,-0.191637064,1.638107281,1.855532229
9.50.00 PM,551,0,1.6,-0.187014317,1.641866195,1.89342961
9.55.00 PM,552,0,1.6,-0.163326985,1.648983368,1.876893994
10.00.00 PM,553,0,1.5,-0.166670235,1.52104349,1.878316293
10.05.00 PM,554,0,1.5,-0.165627959,1.536086121,1.663444363
10.10.00 PM,555,0,1.5,-0.187890117,1.50536491,1.654387468
10.15.00 PM,556,0,1.35,-0.199229175,1.355069869,1.684577854
10.20.00 PM,557,0,1.35,-0.185334906,1.398059105,1.670630135
10.25.00 PM,558,0,1.35,-0.195352903,1.380028507,1.696057546
10.30.00 PM,559,0,1.35,-0.198108199,1.362316625,1.569450734
10.35.00 PM,560,0,1.25,-0.155117522,1.299300512,1.567621557
10.40.00 PM,561,0,1.25,-0.157820813,1.283061482,1.566316639
10.45.00 PM,562,0,1.25,-0.172866703,1.278818123,1.551446057
10.50.00 PM,563,0,1.25,-0.174444482,1.251789985,1.598856662
10.55.00 PM,564,0,1.25,-0.16116822,1.29515641,1.57571439
11.00.00 PM,565,0,1.25,-0.186655713,1.273928615,1.563193007
11.05.00 PM,566,0,1.25,-0.181763184,1.265428682,1.479331523
11.10.00 PM,567,0,1.25,-0.159363761,1.273887254,1.463889336
11.15.00 PM,568,0,1.2,-0.163630316,1.225021615,1.493422889
11.20.00 PM,569,0,1.2,-0.167912518,1.200234139,1.467063141
11.25.00 PM,570,0,1.2,-0.181246441,1.225521374,1.469840818
11.30.00 PM,571,0,1.2,-0.153676205,1.239018142,1.391388276
11.35.00 PM,572,0,1.2,-0.155274271,1.243287823,1.368628222
11.40.00 PM,573,0,1.2,-0.1689561,1.239006043,1.369715009
11.45.00 PM,574,0,1.2,-0.183147149,1.238343285,1.252893251
11.50.00 PM,575,0,1.2,-0.195391062,1.22737923,1.298009925
11.55.00 PM,576,0,1.2,-0.169189777,1.248757264,1.277790732
12.00.00 AM,577,0,1.2,-0.16654704,1.242100182,1.294961713
